Network-Aware Reliability Modeling and Optimization for Microservice Placement

Optimizing microservice placement to enhance the reliability of services is crucial for improving the service level of microservice architecture-based mobile networks and Internet of Things (IoT) networks. Despite extensive research on service reliability, the impact of network load and routing on service reliability remains understudied, leading to suboptimal models and unsatisfactory performance. To address this issue, we propose a novel network-aware service reliability model that effectively captures the correlation between network state changes and reliability. Based on this model, we formulate the microservice placement problem as an integer nonlinear programming problem, aiming to maximize service reliability. Subsequently, a service reliability-aware placement (SRP) algorithm is proposed to solve the problem efficiently. To reduce bandwidth consumption, we further discuss the microservice placement problem with the shared backup path mechanism and propose a placement algorithm based on the SRP algorithm using shared path reliability calculation, known as the SRP-S algorithm. Extensive simulations demonstrate that the SRP algorithm reduces service failures by up to 29% compared to the benchmark algorithms. By introducing the shared backup path mechanism, the SRP-S algorithm reduces bandwidth consumption by up to 62% compared to the SRP algorithm with the fully protected path mechanism. It also reduces service failures by up to 21% compared to the SRP algorithm with the shared backup mechanism.

==> intro.txt <==

优化边缘微服务的布置以提高服务可靠性对于提升5G和物联网服务水平至关重要。尽管对服务可靠性进行了广泛研究，但网络负载和拓扑结构对服务可靠性的影响仍未得到充分研究，导致次优模型和优化目标。本文引入了一种新的网络感知布局可靠性模型，考虑动态网络可靠性、备份路径和软硬件可靠性解耦。提出的模型能够有效捕捉网络变化和可靠性之间的关联，提供更准确的实际场景表示。

在此模型的基础上，我们将边缘微服务的布置问题形式化为一个整数非线性规划问题，旨在最大化服务可靠性。考虑到边缘资源的稀缺性，我们还提出了一个应用了共享备份路径机制的微服务布置问题。为解决这两种情况，我们引入了两种启发式算法并将它们和基准算法一起进行了仿真测试。仿真结果显示，这两个算法能够有效减少服务失效的数量。文中提供了仿真代码的访问链接。


综上所述，本文成功解决了边缘计算中微服务布局的复杂问题，侧重于提高5G和物联网应用的可靠性。我们引入的网络感知布局模型充分考虑了动态网络可靠性、备份路径以及软硬件可靠性解耦，为系统可靠性的度量提供了深刻见解。我们将应用了两种备份路径机制的微服务放置问题分别形式化为两个整数非线性规划问题，并提出了基于放置可靠性的相应启发式算法来解决这些问题。广泛的仿真结果明确验证了我们的算法在故障容忍方面相较于同类基线算法的显著优势。最后，我们提供了可供访问的仿真代码，为未来相关研究的推进提供了有益支持。
